Hybrid-State Free Precession in Nuclear Magnetic Resonance

The dynamics of large spin-1/2 ensembles in the presence of a varying magnetic field are commonly described by the Bloch equation. Most magnetic field variations result in unintuitive spin dynamics, which are sensitive to small deviations in the driving field. Although simplistic field variations can produce robust dynamics, the captured information content is impoverished. Here, we identify adiabaticity conditions that span a rich experiment design space with tractable dynamics. These adiabaticity conditions trap the spin dynamics in a one-dimensional subspace. Namely, the dynamics is captured by the absolute value of the magnetization, which is in a transient state, while its direction adiabatically follows the steady state. We define the hybrid state as the co-existence of these two states and identify the polar angle as the effective driving force of the spin dynamics. As an example, we optimize this drive for robust and efficient quantification of spin relaxation times and utilize it for magnetic resonance imaging of the human brain.

==> Figures/CRB_T1T2_DESPOT_opt.txt <==
T_s CRB 
0.000000 4532.514675 
40.000000 4532.514675 


==> Figures/CRB_T1T2_DESPOT_org.txt <==
T_s CRB 
0.000000 8956.466668 
40.000000 8956.466668 


==> Figures/CRB_T1T2_IR_bSSFP.txt <==
T_s CRB 
0.225000 6867.214925 
0.450000 951.464013 
0.675000 506.904322 
0.900000 418.302505 
1.125000 405.239151 
1.350000 417.829830 
1.575000 441.642372 
1.800000 471.315198 
2.025000 504.126659 
2.250000 538.983263 
2.475000 575.158396 
2.700000 612.231696 
2.925000 649.943929 
3.150000 688.122154 
3.375000 726.567797 
3.600000 765.282293 
3.825000 804.209878 
4.050000 843.309213 
4.275000 882.549005 
4.500000 921.905124 
4.725000 961.358671 
4.950000 1000.894628 
5.175000 1040.487895 
5.400000 1080.047392 
5.625000 1119.658525 
5.850000 1159.314713 
6.075000 1199.010449 
6.300000 1238.741087 
6.525000 1278.502682 
6.750000 1318.291862 
6.975000 1358.105728 
7.200000 1397.941772 
7.425000 1437.797816 
7.650000 1477.585140 
7.875000 1517.381310 
8.100000 1557.192341 
8.325000 1597.016944 
8.550000 1636.853977 
8.775000 1676.702420 
9.000000 1716.561365 
9.225000 1756.429994 
9.450000 1796.307575 
9.675000 1836.193446 
9.900000 1876.087009 
10.125000 1915.987724 
10.350000 1955.895098 
10.575000 1995.761706 
10.800000 2035.601824 
11.025000 2075.447370 
11.250000 2115.298002 
11.475000 2155.153407 
11.700000 2195.013297 
11.925000 2234.877405 
12.150000 2274.745488 
12.375000 2314.617318 
12.600000 2354.492688 
12.825000 2394.371401 
13.050000 2434.253278 
13.275000 2474.138152 
13.500000 2514.025867 
13.725000 2553.916278 
13.950000 2593.809248 
14.175000 2633.704652 
14.400000 2673.602371 
14.625000 2713.479932 
14.850000 2753.316938 
15.075000 2793.155958 
15.300000 2832.996899 
15.525000 2872.839675 
15.750000 2912.684205 
15.975000 2952.530412 
16.200000 2992.378225 
16.425000 3032.227574 
16.650000 3072.078396 
16.875000 3111.930630 
17.100000 3151.784219 
17.325000 3191.639108 
17.550000 3231.495245 
17.775000 3271.352583 
18.000000 3311.211074 
18.225000 3351.070675 
18.450000 3390.931344 
18.675000 3430.793041 
18.900000 3470.655728 
19.125000 3510.519370 
19.350000 3550.383933 
19.575000 3590.249383 
19.800000 3630.115690 
20.025000 3669.982825 
20.250000 3709.850758 
20.475000 3749.701752 
20.700000 3789.519088 
20.925000 3829.337153 
21.150000 3869.155923 
21.375000 3908.975374 
21.600000 3948.795486 
21.825000 3988.616237 
22.050000 4028.437607 
22.275000 4068.259576 
22.500000 4108.082128 
22.725000 4147.905243 
22.950000 4187.728906 
23.175000 4227.553099 
23.400000 4267.377807 
23.625000 4307.203015 
23.850000 4347.028709 
24.075000 4386.854875 
24.300000 4426.681499 
24.525000 4466.508568 
24.750000 4506.336070 
24.975000 4546.163994 
25.200000 4585.992327 
25.425000 4625.821058 
25.650000 4665.650178 
25.875000 4705.479674 
26.100000 4745.309539 
26.325000 4785.139761 
26.550000 4824.970332 
26.775000 4864.801243 
27.000000 4904.632485 
27.225000 4944.464049 
27.450000 4984.295928 
27.675000 5024.128114 
27.900000 5063.960600 
28.125000 5103.793377 
28.350000 5143.626439 
28.575000 5183.459779 
28.800000 5223.293390 
29.025000 5263.127267 
29.250000 5302.942743 
29.475000 5342.736550 
29.700000 5382.530607 
29.925000 5422.324908 
30.150000 5462.119449 
30.375000 5501.914223 
30.600000 5541.709226 
30.825000 5581.504452 
31.050000 5621.299896 
31.275000 5661.095554 
31.500000 5700.891421 
31.725000 5740.687493 
31.950000 5780.483764 
32.175000 5820.280232 
32.400000 5860.076891 
32.625000 5899.873738 
32.850000 5939.670768 
33.075000 5979.467978 
33.300000 6019.265365 
33.525000 6059.062924 
33.750000 6098.860653 
33.975000 6138.658547 
34.200000 6178.456603 
34.425000 6218.254819 
34.650000 6258.053190 
34.875000 6297.851715 
35.100000 6337.650390 
35.325000 6377.449211 
35.550000 6417.248177 
35.775000 6457.047285 
36.000000 6496.846531 
36.225000 6536.645913 
36.450000 6576.445430 
36.675000 6616.245077 
36.900000 6656.044853 
37.125000 6695.844755 
37.350000 6735.644781 
37.575000 6775.444929 
37.800000 6815.245197 
38.025000 6855.045582 
38.250000 6894.846082 
38.475000 6934.646695 
38.700000 6974.447420 
38.925000 7014.248254 
39.150000 7054.049196 
39.375000 7093.850243 
39.600000 7133.651394 
39.825000 7173.452646 
40.050000 7213.253999 
40.275000 7253.055451 
40.500000 7292.856999 
40.725000 7332.658642 
40.950000 7372.460380 
41.175000 7412.262209 
41.400000 7452.064128 
41.625000 7491.866137 
41.850000 7531.668234 
42.075000 7571.470416 
42.300000 7611.272684 
42.525000 7651.075034 
42.750000 7690.877467 
42.975000 7730.679981 
43.200000 7770.474566 
43.425000 7810.246931 
43.650000 7850.019374 
43.875000 7889.791895 
44.100000 7929.564492 
44.325000 7969.337164 
44.550000 8009.109909 
44.775000 8048.882727 
45.000000 8088.655616 


==> Figures/CRB_T1T2_anti_periodic_pio4.txt <==
T_s CRB 
4.500000 1107.861712 
4.725000 1107.157009 
4.950000 1107.915472 
5.175000 1091.287625 
5.400000 1089.958260 
5.625000 1089.003577 
5.850000 1087.812324 
6.075000 1087.153477 
6.300000 1097.567793 
6.525000 1098.800484 
6.750000 1100.259705 
6.975000 1100.761915 
7.200000 1103.222563 
7.425000 1106.222408 
7.650000 1109.745748 
7.875000 1113.748930 
8.100000 1106.486175 
8.325000 1110.742141 
8.550000 1111.496890 
8.775000 1124.993286 
0.900000 8746.056492 
9.000000 1127.401488 
9.225000 1130.836133 
9.450000 1134.610600 
9.675000 1136.442737 
9.900000 1143.179653 
10.125000 1145.917525 
10.350000 1148.921766 
10.575000 1152.153997 
10.800000 1158.028054 
11.025000 1161.676146 
1.125000 4607.152685 
11.250000 1160.845119 
11.475000 1163.076838 
11.700000 1168.241791 
11.925000 1170.953292 
12.150000 1173.782510 
12.375000 1176.850917 
12.600000 1174.617258 
12.825000 1177.105304 
13.050000 1194.715025 
13.275000 1189.692744 
1.350000 3081.095994 
13.500000 1185.668009 
13.725000 1188.788024 
13.950000 1192.060832 
14.175000 1192.767687 
14.400000 1195.553552 
14.625000 1199.217619 
14.850000 1203.007573 
15.075000 1215.495237 
15.300000 1222.751068 
15.525000 1225.041482 
1.575000 2342.948321 
15.750000 1221.003694 
15.975000 1223.169866 
16.200000 1225.120963 
16.425000 1227.421218 
16.650000 1229.703783 
16.875000 1232.169593 
17.100000 1234.697045 
17.325000 1237.314294 
17.550000 1239.608835 
17.775000 1241.610217 
1.800000 1924.591399 
18.000000 1243.889604 
18.225000 1246.234376 
18.450000 1248.634052 
18.675000 1251.167233 
18.900000 1253.713963 
19.125000 1256.362665 
19.350000 1255.105167 
19.575000 1261.710612 
19.800000 1265.606266 
20.025000 1266.688417 
2.025000 1663.956643 
20.250000 1277.258172 
20.475000 1278.896208 
20.700000 1304.159192 
20.925000 1281.162732 
21.150000 1282.684985 
21.375000 1284.286778 
21.600000 1286.025373 
21.825000 1287.800487 
22.050000 1289.486565 
22.275000 1290.972002 
2.250000 1489.751457 
22.500000 1288.763891 
2.475000 1370.233377 
2.700000 1286.130869 
2.925000 1226.468433 
3.150000 1184.375515 
3.375000 1155.168633 
3.600000 1135.593582 
3.825000 1122.917282 
4.050000 1114.938103 
4.275000 1110.303435 


==> Figures/CRB_T1T2_orgMRF.txt <==
T_s CRB 
12.316653 1666.800642 


==> Figures/CRB_T1T2_orgpSSFP.txt <==
T_s CRB 
3.825000 1196.554912 


==> Figures/CRB_T1T2_periodic_pio4.txt <==
T_s CRB 
4.500000 1681.771581 
4.725000 1665.167165 
4.950000 1654.876381 
5.175000 1647.980607 
5.400000 1649.155473 
5.625000 1633.499449 
5.850000 1631.193170 
6.075000 1631.634962 
6.300000 1634.497737 
6.525000 1639.476747 
6.750000 1644.700467 
6.975000 1647.960238 
7.200000 1652.760039 
7.425000 1658.954397 
7.650000 1666.403081 
7.875000 1674.983434 
8.100000 1684.576926 
8.325000 1695.075572 
8.550000 1700.500099 
8.775000 1692.083606 
0.900000 7364.957502 
9.000000 1681.120022 
9.225000 1672.043642 
9.450000 1664.684729 
9.675000 1657.602663 
9.900000 1650.885970 
10.125000 1645.438477 
10.350000 1641.146361 
10.575000 1642.166723 
10.800000 1635.718053 
11.025000 1635.142654 
11.250000 1632.904132 
11.475000 1631.446408 
11.700000 1630.714651 
11.925000 1630.661502 
12.150000 1631.251639 
12.375000 1632.439442 
12.600000 1635.017687 
12.825000 1635.799906 
13.050000 1637.090130 
13.275000 1642.690898 
1.350000 8307.241763 
13.500000 1646.331922 
13.725000 1643.698377 
13.950000 1651.946095 
14.175000 1650.145908 
14.400000 1662.591462 
14.625000 1663.420928 
14.850000 1662.432621 
15.075000 1647.108080 
15.300000 1688.103352 
15.525000 1642.047246 
1.575000 5698.273461 
15.750000 1680.850876 
15.975000 1637.219119 
16.200000 1638.459240 
16.425000 1633.998158 
16.650000 1632.971616 
16.875000 1633.097930 
17.100000 1638.403898 
17.325000 1631.293164 
17.550000 1637.347579 
17.775000 1637.602055 
1.800000 4472.481810 
18.000000 1632.441317 
18.225000 1676.791301 
18.450000 1631.863266 
18.675000 1632.957121 
18.900000 1672.588060 
19.125000 1668.450674 
19.350000 1664.655465 
19.575000 1646.401500 
19.800000 1639.180590 
20.025000 1639.627752 
2.025000 3561.153323 
20.250000 1645.127080 
20.475000 1650.530737 
20.700000 1659.288098 
20.925000 1662.302222 
21.150000 1658.555047 
21.375000 1661.316346 
21.600000 1643.777087 
21.825000 1642.518684 
22.050000 1635.154167 
22.275000 1640.641389 
2.250000 2968.502964 
22.500000 1632.101146 
2.475000 2561.767099 
2.700000 2307.254964 
2.925000 2129.510117 
3.150000 2001.571760 
3.375000 1910.795320 
3.600000 1843.768328 
3.825000 1784.585995 
4.050000 1739.542688 
4.275000 1705.987006 


==> Figures/CRB_T1T2_r0m1_pio4.txt <==
T_s CRB 
0.450000 643.851223 
4.500000 623.562954 
4.725000 636.651135 
4.950000 649.434016 
5.175000 661.394614 
5.400000 673.268887 
5.625000 684.912028 
5.850000 696.540411 
6.075000 707.701162 
6.300000 718.875595 
6.525000 729.964488 
0.675000 402.864583 
6.750000 740.496579 
6.975000 750.835477 
7.200000 760.390080 
7.425000 770.134070 
7.650000 778.681461 
7.875000 786.853462 
8.100000 795.458649 
8.325000 803.736958 
8.550000 811.949710 
8.775000 820.273101 
0.900000 344.486243 
9.000000 829.883694 
9.225000 836.286418 
9.450000 844.435713 
9.675000 851.026785 
9.900000 857.998257 
10.125000 864.876320 
10.350000 871.711148 
10.575000 878.681089 
10.800000 885.761772 
11.025000 893.843027 
1.125000 338.582187 
11.250000 899.957432 
11.475000 906.704201 
11.700000 912.234373 
11.925000 918.341496 
12.150000 924.526614 
12.375000 931.546777 
12.600000 937.185612 
12.825000 942.077712 
13.050000 947.870463 
13.275000 954.019654 
1.350000 351.293225 
13.500000 958.784147 
13.725000 963.638170 
13.950000 972.366265 
14.175000 973.356893 
14.400000 977.872950 
14.625000 984.836391 
14.850000 987.928581 
15.075000 992.749261 
15.300000 997.808616 
15.525000 1003.027991 
1.575000 372.295094 
15.750000 1010.340642 
15.975000 1010.922198 
16.200000 1015.344083 
16.425000 1020.260927 
16.650000 1024.670340 
16.875000 1029.856746 
17.100000 1034.272834 
17.325000 1041.446563 
17.550000 1051.345143 
17.775000 1046.413628 
1.800000 397.328146 
18.000000 1050.274181 
18.225000 1054.347395 
18.450000 1060.297438 
18.675000 1086.751787 
18.900000 1070.710938 
19.125000 1071.955856 
19.350000 1075.612387 
19.575000 1088.800695 
19.800000 1079.915312 
20.025000 1085.042221 
2.025000 419.806771 
20.250000 1092.825423 
20.475000 1099.303038 
20.700000 1108.946910 
20.925000 1104.003741 
21.150000 1099.876773 
21.375000 1113.376773 
21.600000 1115.206084 
21.825000 1139.343857 
22.050000 1121.240385 
22.275000 1159.312768 
0.225000 1622.305739 
2.250000 441.152264 
22.500000 1127.050320 
2.475000 462.287995 
2.700000 483.145891 
2.925000 503.510738 
3.150000 523.164769 
3.375000 541.948999 
3.600000 559.808016 
3.825000 576.875393 
4.050000 593.281003 
4.275000 610.272475 


==> Figures/CRB_T1T2_r0m1_pio4_10s_pause.txt <==
T_s CRB 
0.450000 14951.656177 
4.500000 2009.258408 
4.725000 1984.060945 
4.950000 1961.421928 
5.175000 1939.451839 
5.400000 1920.063122 
5.625000 1902.533410 
5.850000 1887.207781 
6.075000 1872.641345 
6.300000 1859.947969 
6.525000 1848.684010 
0.675000 6371.228781 
6.750000 1837.528549 
6.975000 1827.302110 
7.200000 1816.487414 
7.425000 1807.351673 
7.650000 1796.565724 
7.875000 1786.032461 
8.100000 1777.506364 
8.325000 1769.186758 
8.550000 1761.598495 
8.775000 1755.057262 
0.900000 4172.111169 
9.000000 1751.976686 
9.225000 1742.829960 
9.450000 1738.018479 
9.675000 1730.641034 
9.900000 1724.663162 
10.125000 1719.075155 
10.350000 1713.944142 
10.575000 1709.585193 
10.800000 1705.911562 
11.025000 1704.585001 
1.125000 3348.201623 
11.250000 1699.919594 
11.475000 1696.860367 
11.700000 1691.921872 
11.925000 1688.439186 
12.150000 1685.453869 
12.375000 1684.311849 
12.600000 1680.983716 
12.825000 1676.641230 
13.050000 1674.207982 
13.275000 1672.678527 
1.350000 2953.465260 
13.500000 1668.994627 
13.725000 1665.742483 
13.950000 1669.403015 
14.175000 1660.028422 
14.400000 1656.951388 
14.625000 1658.228794 
14.850000 1653.200352 
15.075000 1651.289401 
15.300000 1649.971110 
15.525000 1649.100772 
1.575000 2736.073472 
15.750000 1651.826764 
15.975000 1643.737345 
16.200000 1642.099689 
16.425000 1641.424352 
16.650000 1640.087961 
16.875000 1640.142224 
17.100000 1639.110749 
17.325000 1642.570120 
17.550000 1650.402205 
17.775000 1635.113277 
1.800000 2604.706733 
18.000000 1633.759837 
18.225000 1632.864485 
18.450000 1634.984396 
18.675000 1668.680455 
18.900000 1637.224662 
19.125000 1632.455650 
19.350000 1631.484422 
19.575000 1645.020718 
19.800000 1625.327086 
20.025000 1626.886027 
2.025000 2492.926629 
20.250000 1632.492298 
20.475000 1636.203179 
20.700000 1644.670056 
20.925000 1631.604095 
21.150000 1619.913072 
21.375000 1634.254795 
21.600000 1631.505196 
21.825000 1661.379988 
22.050000 1629.739425 
22.275000 1679.767434 
0.225000 73724.783017 
2.250000 2401.828996 
22.500000 1627.961573 
2.475000 2330.118278 
2.700000 2272.575115 
2.925000 2224.914968 
3.150000 2184.005306 
3.375000 2147.723809 
3.600000 2114.830283 
3.825000 2085.046354 
4.050000 2058.172367 
4.275000 2037.810427 


==> Figures/CRB_T1_DESPOT_opt.txt <==
T_s CRB 
0.000000 2377.754998 
40.000000 2377.754998 


==> Figures/CRB_T1_DESPOT_org.txt <==
T_s CRB 
0.000000 8366.512175 
40.000000 8366.512175 


==> Figures/CRB_T1_IR_bSSFP.txt <==
T_s CRB 
0.225000 6420.331733 
0.450000 709.799526 
0.675000 262.426009 
0.900000 152.813575 
1.125000 116.716429 
1.350000 107.154108 
1.575000 109.223946 
1.800000 116.500058 
2.025000 126.111272 
2.250000 136.763690 
2.475000 147.997244 
2.700000 159.460530 
2.925000 171.080512 
3.150000 182.839815 
3.375000 194.612727 
3.600000 206.411509 
3.825000 218.265612 
4.050000 230.162520 
4.275000 242.031007 
4.500000 253.888438 
4.725000 265.769453 
4.950000 277.670021 
5.175000 289.586980 
5.400000 301.516378 
5.625000 313.380674 
5.850000 325.255882 
6.075000 337.140564 
6.300000 349.033522 
6.525000 360.933753 
6.750000 372.840411 
6.975000 384.752775 
7.200000 396.664935 
7.425000 408.526669 
7.650000 420.392805 
7.875000 432.262915 
8.100000 444.136625 
8.325000 456.013607 
8.550000 467.893573 
8.775000 479.776266 
9.000000 491.661458 
9.225000 503.548946 
9.450000 515.438549 
9.675000 527.330103 
9.900000 539.196934 
10.125000 551.046075 
10.350000 562.896887 
10.575000 574.749254 
10.800000 586.603070 
11.025000 598.458237 
11.250000 610.314669 
11.475000 622.172285 
11.700000 634.031011 
11.925000 645.890779 
12.150000 657.751526 
12.375000 669.613196 
12.600000 681.475735 
12.825000 693.339093 
13.050000 705.203227 
13.275000 717.068092 
13.500000 728.933651 
13.725000 740.789023 
13.950000 752.621413 
14.175000 764.454439 
14.400000 776.288069 
14.625000 788.122274 
14.850000 799.957026 
15.075000 811.792300 
15.300000 823.628070 
15.525000 835.464314 
15.750000 847.301011 
15.975000 859.138140 
16.200000 870.975683 
16.425000 882.813620 
16.650000 894.651937 
16.875000 906.490616 
17.100000 918.329643 
17.325000 930.169003 
17.550000 942.008682 
17.775000 953.848669 
18.000000 965.688951 
18.225000 977.529517 
18.450000 989.370355 
18.675000 1001.211456 
18.900000 1013.052809 
19.125000 1024.894405 
19.350000 1036.736236 
19.575000 1048.578293 
19.800000 1060.416974 
20.025000 1072.234325 
20.250000 1084.051894 
20.475000 1095.869674 
20.700000 1107.687657 
20.925000 1119.505837 
21.150000 1131.324207 
21.375000 1143.142762 
21.600000 1154.961494 
21.825000 1166.780398 
22.050000 1178.599469 
22.275000 1190.418701 
22.500000 1202.238090 
22.725000 1214.057631 
22.950000 1225.877319 
23.175000 1237.697149 
23.400000 1249.517118 
23.625000 1261.337221 
23.850000 1273.157455 
24.075000 1284.977814 
24.300000 1296.798297 
24.525000 1308.618899 
24.750000 1320.439618 
24.975000 1332.260449 
25.200000 1344.081390 
25.425000 1355.902437 
25.650000 1367.723588 
25.875000 1379.544840 
26.100000 1391.366191 
26.325000 1403.187637 
26.550000 1415.009176 
26.775000 1426.830806 
27.000000 1438.652525 
27.225000 1450.474329 
27.450000 1462.296218 
27.675000 1474.118188 
27.900000 1485.940239 
28.125000 1497.762367 
28.350000 1509.584571 
28.575000 1521.406849 
28.800000 1533.229199 
29.025000 1545.051621 
29.250000 1556.874110 
29.475000 1568.696668 
29.700000 1580.519291 
29.925000 1592.341978 
30.150000 1604.164331 
30.375000 1615.969643 
30.600000 1627.775019 
30.825000 1639.580457 
31.050000 1651.385957 
31.275000 1663.191518 
31.500000 1674.997137 
31.725000 1686.802813 
31.950000 1698.608546 
32.175000 1710.414334 
32.400000 1722.220176 
32.625000 1734.026071 
32.850000 1745.832017 
33.075000 1757.638013 
33.300000 1769.444060 
33.525000 1781.250154 
33.750000 1793.056296 
33.975000 1804.862485 
34.200000 1816.668719 
34.425000 1828.474998 
34.650000 1840.281321 
34.875000 1852.087687 
35.100000 1863.894094 
35.325000 1875.700543 
35.550000 1887.507032 
35.775000 1899.313562 
36.000000 1911.120129 
36.225000 1922.926736 
36.450000 1934.733379 
36.675000 1946.540059 
36.900000 1958.346776 
37.125000 1970.153527 
37.350000 1981.960314 
37.575000 1993.767134 
37.800000 2005.573988 
38.025000 2017.380875 
38.250000 2029.187794 
38.475000 2040.994745 
38.700000 2052.801727 
38.925000 2064.608739 
39.150000 2076.415782 
39.375000 2088.222854 
39.600000 2100.029955 
39.825000 2111.837084 
40.050000 2123.644242 
40.275000 2135.451427 
40.500000 2147.258639 
40.725000 2159.065878 
40.950000 2170.873143 
41.175000 2182.680434 
41.400000 2194.487749 
41.625000 2206.295090 
41.850000 2218.102456 
42.075000 2229.909845 
42.300000 2241.717258 
42.525000 2253.524694 
42.750000 2265.332153 
42.975000 2277.139635 
43.200000 2288.947139 
43.425000 2300.754665 
43.650000 2312.562212 
43.875000 2324.369781 
44.100000 2336.177370 
44.325000 2347.984980 
44.550000 2359.792610 
44.775000 2371.600260 
45.000000 2383.407929 


==> Figures/CRB_T1_anti_periodic_pio4.txt <==
T_s CRB 
4.500000 262.294966 
4.725000 269.304546 
4.950000 276.800572 
5.175000 284.809055 
5.400000 293.213145 
5.625000 301.946077 
5.850000 310.982766 
6.075000 320.266118 
6.300000 329.759155 
6.525000 339.374973 
6.750000 348.994277 
6.975000 355.213544 
7.200000 361.992442 
7.425000 366.474460 
7.650000 371.919032 
7.875000 376.106072 
8.100000 380.071728 
8.325000 384.990827 
8.550000 389.855892 
8.775000 394.615688 
0.900000 3772.331787 
9.000000 400.314680 
9.225000 475.988705 
9.450000 409.179243 
9.675000 414.125136 
9.900000 418.760784 
10.125000 423.279244 
10.350000 428.740280 
10.575000 432.664035 
10.800000 437.386005 
11.025000 442.521452 
1.125000 1569.524612 
11.250000 446.763266 
11.475000 450.937125 
11.700000 455.253442 
11.925000 459.777201 
12.150000 464.521978 
12.375000 469.440832 
12.600000 474.207721 
12.825000 479.019824 
13.050000 487.684046 
13.275000 489.227886 
1.350000 844.504217 
13.500000 494.030091 
13.725000 498.976148 
13.950000 503.955337 
14.175000 509.015621 
14.400000 514.138800 
14.625000 515.565765 
14.850000 518.247203 
15.075000 521.039868 
15.300000 523.932605 
15.525000 526.853820 
1.575000 551.607097 
15.750000 528.598267 
15.975000 530.523693 
16.200000 533.243454 
16.425000 536.516028 
16.650000 538.361754 
16.875000 540.437748 
17.100000 542.869791 
17.325000 545.428547 
17.550000 548.213425 
17.775000 551.137091 
1.800000 411.316383 
18.000000 553.790129 
18.225000 556.594527 
18.450000 559.507730 
18.675000 562.523062 
18.900000 565.299061 
19.125000 568.246746 
19.350000 571.266584 
19.575000 586.188235 
19.800000 587.476226 
20.025000 580.305790 
2.025000 334.186128 
20.250000 583.398234 
20.475000 586.575871 
20.700000 590.015828 
20.925000 593.144359 
21.150000 596.997965 
21.375000 598.951432 
21.600000 600.232327 
21.825000 602.201144 
22.050000 603.882459 
22.275000 605.523170 
2.250000 289.963337 
22.500000 607.421265 
2.475000 264.858095 
2.700000 250.722834 
2.925000 243.256214 
3.150000 240.165363 
3.375000 240.055477 
3.600000 242.054474 
3.825000 245.580239 
4.050000 250.263278 
4.275000 255.874417 


==> Figures/CRB_T1_orgMRF.txt <==
T_s CRB 
12.316653 558.909706 


==> Figures/CRB_T1_orgpSSFP.txt <==
T_s CRB 
3.825000 213.882426 


==> Figures/CRB_T1_periodic_pio4.txt <==
T_s CRB 
0.450000 5142.268346 
4.500000 1043.459293 
4.725000 1017.040723 
4.950000 996.217935 
5.175000 980.067879 
5.400000 967.849953 
5.625000 958.265926 
5.850000 950.228385 
6.075000 944.578078 
6.300000 941.019085 
6.525000 939.297583 
0.675000 2446.730596 
6.750000 938.911293 
6.975000 938.791537 
7.200000 939.917460 
7.425000 942.165568 
7.650000 945.425303 
7.875000 949.384881 
8.100000 953.291100 
8.325000 957.939465 
8.550000 963.267698 
8.775000 969.218416 
0.900000 3910.334556 
9.000000 975.450887 
9.225000 981.645307 
9.450000 988.322086 
9.675000 1030.022743 
9.900000 996.392833 
10.125000 0.000000 
10.350000 1004.128163 
10.575000 0.000000 
10.800000 1007.296450 
11.025000 1003.903254 
1.125000 4197.574952 
11.250000 1000.444043 
11.475000 996.160000 
11.700000 991.390183 
11.925000 947.486187 
12.150000 945.362589 
12.375000 942.555508 
12.600000 941.162833 
12.825000 940.083601 
13.050000 939.033636 
13.275000 938.429765 
1.350000 8101.464060 
13.500000 938.713696 
13.725000 938.703287 
13.950000 938.965977 
14.175000 939.498159 
14.400000 941.828923 
14.625000 941.314855 
14.850000 942.310778 
15.075000 943.707527 
15.300000 945.425496 
15.525000 947.450356 
1.575000 5133.667487 
15.750000 948.949405 
15.975000 952.447995 
16.200000 954.509413 
16.425000 955.763377 
16.650000 958.562839 
16.875000 961.605923 
17.100000 963.280967 
17.325000 975.909555 
17.550000 969.424094 
17.775000 948.389872 
1.800000 3967.174514 
18.000000 970.450040 
18.225000 968.599131 
18.450000 967.330753 
18.675000 966.677656 
18.900000 963.945687 
19.125000 963.349670 
19.350000 963.172620 
19.575000 940.807885 
19.800000 939.863688 
20.025000 938.339878 
2.025000 3005.585302 
20.250000 939.264062 
20.475000 939.000505 
20.700000 938.863682 
20.925000 939.078652 
21.150000 939.586244 
21.375000 939.984926 
21.600000 940.377262 
21.825000 940.933726 
22.050000 975.925524 
22.275000 942.828642 
2.250000 2431.245755 
22.500000 944.158856 
2.475000 2037.310346 
2.700000 1758.178332 
2.925000 1565.089918 
3.150000 1421.467170 
3.375000 1313.055515 
3.600000 1229.915211 
3.825000 1165.359829 
4.050000 1114.851079 
4.275000 1075.137060 


==> Figures/CRB_T1_r0m1_pio4.txt <==
T_s CRB 
0.450000 303.230113 
4.500000 219.940709 
4.725000 213.011195 
4.950000 219.439197 
5.175000 225.742345 
5.400000 239.072961 
5.625000 245.270678 
5.850000 251.522988 
6.075000 257.807108 
6.300000 264.014928 
6.525000 270.201112 
0.675000 46.104913 
6.750000 276.392610 
6.975000 273.055842 
7.200000 288.756676 
7.425000 285.947486 
7.650000 290.741750 
7.875000 297.947180 
8.100000 302.653034 
8.325000 308.320305 
8.550000 315.695691 
8.775000 320.154367 
0.900000 49.745023 
9.000000 325.919646 
9.225000 331.716401 
9.450000 337.592875 
9.675000 343.419332 
9.900000 349.219780 
10.125000 355.159492 
10.350000 360.658062 
10.575000 366.462978 
10.800000 372.497931 
11.025000 378.160060 
1.125000 59.599282 
11.250000 383.977533 
11.475000 390.479243 
11.700000 386.270691 
11.925000 389.465298 
12.150000 407.524512 
12.375000 397.817305 
12.600000 401.271243 
12.825000 422.891435 
13.050000 407.616962 
13.275000 412.778551 
1.350000 70.187231 
13.500000 416.336447 
13.725000 438.367449 
13.950000 427.924709 
14.175000 426.401448 
14.400000 431.417807 
14.625000 435.909203 
14.850000 436.288333 
15.075000 448.019880 
15.300000 446.143594 
15.525000 447.915981 
1.575000 81.002245 
15.750000 451.528464 
15.975000 454.897868 
16.200000 462.416899 
16.425000 462.351158 
16.650000 467.939156 
16.875000 472.786937 
17.100000 474.986168 
17.325000 486.403714 
17.550000 481.783085 
17.775000 485.638545 
1.800000 91.910076 
18.000000 488.731879 
18.225000 493.180933 
18.450000 496.508270 
18.675000 500.397612 
18.900000 509.510502 
19.125000 498.539245 
19.350000 513.324547 
19.575000 516.813717 
19.800000 504.463424 
20.025000 510.189829 
2.025000 102.759567 
20.250000 527.630842 
20.475000 530.788925 
20.700000 540.303694 
20.925000 541.983067 
21.150000 547.153562 
21.375000 523.795393 
21.600000 549.487559 
21.825000 536.504554 
22.050000 563.098845 
22.275000 538.805973 
0.225000 863.600801 
2.250000 113.563496 
22.500000 534.390928 
2.475000 124.355015 
2.700000 135.139389 
2.925000 145.757227 
3.150000 156.408360 
3.375000 167.043752 
3.600000 177.664647 
3.825000 188.270329 
4.050000 198.858594 
4.275000 209.442329 


==> Figures/CRB_T2_DESPOT_opt.txt <==
T_s CRB 
0.000000 1568.469020 
40.000000 1568.469020 


==> Figures/CRB_T2_DESPOT_org.txt <==
T_s CRB 
0.000000 4002.432771 
40.000000 4002.432771 


==> Figures/CRB_T2_IR_bSSFP.txt <==
T_s CRB 
0.225000 131.847909 
0.450000 98.269839 
0.675000 116.941138 
0.900000 142.263826 
1.125000 169.207248 
1.350000 196.685158 
1.575000 224.376490 
1.800000 252.151251 
2.025000 279.963469 
2.250000 307.790968 
2.475000 335.611783 
2.700000 363.433107 
2.925000 391.247861 
3.150000 419.053676 
3.375000 446.851432 
3.600000 474.644414 
3.825000 502.436338 
4.050000 530.208867 
4.275000 557.988427 
4.500000 585.752767 
4.725000 613.525837 
4.950000 641.278543 
5.175000 669.040632 
5.400000 696.795460 
5.625000 724.541567 
5.850000 752.294164 
6.075000 780.047720 
6.300000 807.782996 
6.525000 835.522992 
6.750000 863.267209 
6.975000 891.015217 
7.200000 918.746984 
7.425000 946.476803 
7.650000 974.209552 
7.875000 1001.944969 
8.100000 1029.682820 
8.325000 1057.422901 
8.550000 1085.149229 
8.775000 1112.872015 
9.000000 1140.596613 
9.225000 1168.322886 
9.450000 1196.050710 
9.675000 1223.779971 
9.900000 1251.510569 
10.125000 1279.242410 
10.350000 1306.975412 
10.575000 1334.695453 
10.800000 1362.413015 
11.025000 1390.131571 
11.250000 1417.851057 
11.475000 1445.571418 
11.700000 1473.292602 
11.925000 1501.014560 
12.150000 1528.737248 
12.375000 1556.460625 
12.600000 1584.184653 
12.825000 1611.909297 
13.050000 1639.634524 
13.275000 1667.360303 
13.500000 1695.086606 
13.725000 1722.810986 
13.950000 1750.524606 
14.175000 1778.238698 
14.400000 1805.953237 
14.625000 1833.668203 
14.850000 1861.383577 
15.075000 1889.099339 
15.300000 1916.815472 
15.525000 1944.531959 
15.750000 1972.248785 
15.975000 1999.965936 
16.200000 2027.683396 
16.425000 2055.401154 
16.650000 2083.119196 
16.875000 2110.837512 
17.100000 2138.556090 
17.325000 2166.274920 
17.550000 2193.993991 
17.775000 2221.713295 
18.000000 2249.432823 
18.225000 2277.152566 
18.450000 2304.872516 
18.675000 2332.592665 
18.900000 2360.313007 
19.125000 2388.033533 
19.350000 2415.754239 
19.575000 2443.475116 
19.800000 2471.196161 
20.025000 2498.917365 
20.250000 2526.631000 
20.475000 2554.342993 
20.700000 2582.055139 
20.925000 2609.767431 
21.150000 2637.479865 
21.375000 2665.192437 
21.600000 2692.905143 
21.825000 2720.617977 
22.050000 2748.330937 
22.275000 2776.044018 
22.500000 2803.757216 
22.725000 2831.470528 
22.950000 2859.183951 
23.175000 2886.897481 
23.400000 2914.611115 
23.625000 2942.324850 
23.850000 2970.038684 
24.075000 2997.752613 
24.300000 3025.466634 
24.525000 3053.180746 
24.750000 3080.894945 
24.975000 3108.609229 
25.200000 3136.323597 
25.425000 3164.038045 
25.650000 3191.752571 
25.875000 3219.467174 
26.100000 3247.181851 
26.325000 3274.896601 
26.550000 3302.611422 
26.775000 3330.326311 
27.000000 3358.041267 
27.225000 3385.756289 
27.450000 3413.471374 
27.675000 3441.186521 
27.900000 3468.901730 
28.125000 3496.616997 
28.350000 3524.332322 
28.575000 3552.047703 
28.800000 3579.763140 
29.025000 3607.478630 
29.250000 3635.194172 
29.475000 3662.909766 
29.700000 3690.625410 
29.925000 3718.341103 
30.150000 3746.056843 
30.375000 3773.772631 
30.600000 3801.488464 
30.825000 3829.204341 
31.050000 3856.920263 
31.275000 3884.636227 
31.500000 3912.352233 
31.725000 3940.068279 
31.950000 3967.784366 
32.175000 3995.500492 
32.400000 4023.216657 
32.625000 4050.932859 
32.850000 4078.649097 
33.075000 4106.365372 
33.300000 4134.081682 
33.525000 4161.798027 
33.750000 4189.514405 
33.975000 4217.230816 
34.200000 4244.947261 
34.425000 4272.663737 
34.650000 4300.380244 
34.875000 4328.096782 
35.100000 4355.813349 
35.325000 4383.529947 
35.550000 4411.246573 
35.775000 4438.963227 
36.000000 4466.679910 
36.225000 4494.396619 
36.450000 4522.113356 
36.675000 4549.830118 
36.900000 4577.546907 
37.125000 4605.263721 
37.350000 4632.980559 
37.575000 4660.697422 
37.800000 4688.414309 
38.025000 4716.128132 
38.250000 4743.839914 
38.475000 4771.551720 
38.700000 4799.263549 
38.925000 4826.975402 
39.150000 4854.687277 
39.375000 4882.399174 
39.600000 4910.111093 
39.825000 4937.823033 
40.050000 4965.534995 
40.275000 4993.246977 
40.500000 5020.958979 
40.725000 5048.671002 
40.950000 5076.383044 
41.175000 5104.095106 
41.400000 5131.807186 
41.625000 5159.519286 
41.850000 5187.231404 
42.075000 5214.943540 
42.300000 5242.655693 
42.525000 5270.367865 
42.750000 5298.080053 
42.975000 5325.792259 
43.200000 5353.504481 
43.425000 5381.216720 
43.650000 5408.928975 
43.875000 5436.641246 
44.100000 5464.353533 
44.325000 5492.065835 
44.550000 5519.778153 
44.775000 5547.490485 
45.000000 5575.202832 


==> Figures/CRB_T2_anti_periodic_pio4.txt <==
T_s CRB 
0.450000 3607.963106 
4.500000 342.117772 
4.725000 344.686585 
4.950000 350.395257 
5.175000 342.924053 
5.400000 342.973889 
5.625000 343.494892 
5.850000 345.959915 
6.075000 353.777235 
6.300000 355.340328 
6.525000 351.074407 
0.675000 625.224937 
6.750000 353.186423 
6.975000 355.712396 
7.200000 358.408144 
7.425000 359.697343 
7.650000 363.888568 
7.875000 364.263619 
8.100000 364.537554 
8.325000 356.705201 
8.550000 357.967646 
8.775000 359.413989 
0.900000 403.564428 
9.000000 375.354397 
9.225000 373.914745 
9.450000 361.305586 
9.675000 361.490349 
9.900000 372.796433 
10.125000 374.629109 
10.350000 374.455064 
10.575000 374.562909 
10.800000 374.884824 
11.025000 382.217292 
1.125000 347.419797 
11.250000 367.509333 
11.475000 367.080879 
11.700000 367.619919 
11.925000 381.086130 
12.150000 380.953063 
12.375000 381.003131 
12.600000 381.403378 
12.825000 382.298054 
13.050000 373.838746 
13.275000 373.218130 
1.350000 325.789598 
13.500000 387.814715 
13.725000 386.915608 
13.950000 387.447563 
14.175000 386.988327 
14.400000 387.089198 
14.625000 387.402426 
14.850000 388.232089 
15.075000 388.921742 
15.300000 393.727421 
15.525000 392.552370 
1.575000 317.533067 
15.750000 392.471493 
15.975000 392.213709 
16.200000 393.057008 
16.425000 392.880546 
16.650000 392.563398 
16.875000 393.859715 
17.100000 400.919904 
17.325000 399.420619 
17.550000 399.068316 
17.775000 398.055660 
1.800000 316.514546 
18.000000 397.696496 
18.225000 397.638333 
18.450000 397.444876 
18.675000 407.761341 
18.900000 405.152429 
19.125000 403.908546 
19.350000 403.452470 
19.575000 402.710958 
19.800000 402.039042 
20.025000 401.774271 
2.025000 319.964858 
20.250000 402.200099 
20.475000 402.482304 
20.700000 409.765070 
20.925000 408.911884 
21.150000 408.916636 
21.375000 407.513406 
21.600000 407.043145 
21.825000 406.306405 
22.050000 406.517620 
22.275000 405.987201 
2.250000 326.453031 
22.500000 406.908429 
2.475000 335.174862 
2.700000 342.103136 
2.925000 336.827246 
3.150000 333.779049 
3.375000 332.469868 
3.600000 332.537984 
3.825000 333.714844 
4.050000 335.797620 
4.275000 338.639663 


==> Figures/CRB_T2_orgMRF.txt <==
T_s CRB 
12.316653 1107.890937 


==> Figures/CRB_T2_orgpSSFP.txt <==
T_s CRB 
3.825000 982.672486 


==> Figures/CRB_T2_periodic_pio4.txt <==
T_s CRB 
0.450000 977.501116 
4.500000 413.982957 
4.725000 414.084871 
4.950000 438.545725 
5.175000 433.082549 
5.400000 428.254731 
5.625000 423.988724 
5.850000 420.434646 
6.075000 417.720711 
6.300000 415.810347 
6.525000 414.592922 
0.675000 574.245601 
6.750000 414.002967 
6.975000 413.970624 
7.200000 428.427109 
7.425000 434.538451 
7.650000 431.931296 
7.875000 419.713027 
8.100000 417.717555 
8.325000 449.041781 
8.550000 445.672600 
8.775000 442.899770 
0.900000 558.815662 
9.000000 430.807868 
9.225000 428.094857 
9.450000 423.315433 
9.675000 433.723333 
9.900000 431.978501 
10.125000 430.423507 
10.350000 429.775942 
10.575000 444.378598 
10.800000 441.934474 
11.025000 439.760382 
1.125000 477.264690 
11.250000 438.072471 
11.475000 436.349958 
11.700000 434.979036 
11.925000 433.817522 
12.150000 433.067726 
12.375000 432.844633 
12.600000 444.781358 
12.825000 442.635221 
13.050000 440.763477 
13.275000 439.060288 
1.350000 433.268482 
13.500000 437.690740 
13.725000 436.545778 
13.950000 435.560772 
14.175000 434.936165 
14.400000 434.533469 
14.625000 434.256500 
14.850000 444.042313 
15.075000 442.451763 
15.300000 440.666492 
15.525000 439.434988 
1.575000 421.543610 
15.750000 438.306158 
15.975000 450.558038 
16.200000 448.644371 
16.425000 446.866817 
16.650000 445.494420 
16.875000 443.947518 
17.100000 442.839432 
17.325000 441.841042 
17.550000 425.194345 
17.775000 440.497648 
1.800000 413.923594 
18.000000 440.602904 
18.225000 449.158413 
18.450000 447.839210 
18.675000 446.454848 
18.900000 428.201591 
19.125000 444.377976 
19.350000 443.587803 
19.575000 442.753614 
19.800000 442.541157 
20.025000 442.196626 
2.025000 410.617592 
20.250000 441.672939 
20.475000 441.977447 
20.700000 447.538744 
20.925000 446.696394 
21.150000 445.855670 
21.375000 445.290119 
21.600000 444.350501 
21.825000 444.025755 
22.050000 443.923230 
22.275000 443.732927 
0.225000 2968.111622 
2.250000 416.075726 
22.500000 450.963393 
2.475000 416.612580 
2.700000 419.706930 
2.925000 455.604973 
3.150000 444.791102 
3.375000 435.757968 
3.600000 428.229899 
3.825000 422.166760 
4.050000 417.766122 
4.275000 415.150941 


==> Figures/CRB_T2_r0m1_pio4.txt <==
T_s CRB 
0.450000 246.454949 
4.500000 261.335818 
4.725000 265.597764 
4.950000 270.033203 
5.175000 273.130408 
5.400000 274.824492 
5.625000 276.721847 
5.850000 278.761047 
6.075000 280.974053 
6.300000 285.293666 
6.525000 287.782801 
0.675000 191.233823 
6.750000 290.578002 
6.975000 292.368567 
7.200000 293.420012 
7.425000 294.609314 
7.650000 295.889720 
7.875000 297.385522 
8.100000 301.543437 
8.325000 303.349833 
8.550000 308.362740 
8.775000 306.251897 
0.900000 182.343814 
9.000000 309.680007 
9.225000 310.459046 
9.450000 311.503700 
9.675000 309.583147 
9.900000 310.652873 
10.125000 314.704149 
10.350000 312.822943 
10.575000 314.939660 
10.800000 320.558655 
11.025000 321.240557 
1.125000 184.270894 
11.250000 321.615750 
11.475000 318.970174 
11.700000 323.235019 
11.925000 324.162682 
12.150000 328.348693 
12.375000 329.070981 
12.600000 329.225488 
12.825000 329.861233 
13.050000 329.928076 
13.275000 326.650627 
1.350000 187.766576 
13.500000 331.228354 
13.725000 327.894966 
13.950000 332.367634 
14.175000 336.584597 
14.400000 336.723288 
14.625000 336.627678 
14.850000 337.452809 
15.075000 337.452148 
15.300000 337.904229 
15.525000 338.496619 
1.575000 192.146924 
15.750000 342.196335 
15.975000 342.544284 
16.200000 343.031521 
16.425000 343.575067 
16.650000 342.966915 
16.875000 343.328756 
17.100000 343.812309 
17.325000 348.403026 
17.550000 344.556631 
17.775000 345.156070 
1.800000 197.547102 
18.000000 348.168821 
18.225000 345.870209 
18.450000 348.411752 
18.675000 348.554853 
18.900000 348.783902 
19.125000 352.617295 
19.350000 352.853884 
19.575000 350.124420 
19.800000 353.250878 
20.025000 352.697180 
2.025000 203.934972 
20.250000 352.879447 
20.475000 353.372342 
20.700000 356.989648 
20.925000 353.565196 
21.150000 353.755951 
21.375000 367.147199 
21.600000 354.704392 
21.825000 357.000690 
22.050000 357.239944 
22.275000 378.291998 
0.225000 447.438800 
2.250000 211.175218 
22.500000 357.643843 
2.475000 219.101724 
2.700000 227.553875 
2.925000 236.388947 
3.150000 240.729059 
3.375000 243.476149 
3.600000 246.515625 
3.825000 249.838873 
4.050000 253.429629 
4.275000 257.266178 

